Constraining $\gamma$-ray dissipation site in gravitationally lensed quasar -- PKS 1830$-$211

Variable $\gamma$-ray flares upto minute timescales reflect extreme particle acceleration sites. However, for high-redshift blazars, the detection of such rapid variations remains limited by current telescope sensitivities. Gravitationally lensed blazars serve as powerful tools to probe $\gamma$-ray production zones in distant sources, with time delays between lensed signals providing crucial insights into the spatial distribution of emission regions relative to the lens's mass-weighted center. We have utilized 15 years of Fermi-LAT $\gamma$-ray data from direction of PKS 1830$-$211 to understand the origin of flaring high-energy production zone at varying flux states. To efficiently estimate the (lensed) time delay, we used a machine learning-based tool - the Gaussian Process regression algorithm, in addition to - Autocorrelation function and Double power spectrum. We found a consistent time delay across all flaring activity states, indicating a similar location for the $\gamma$-ray emission zone, possibly within the radio core. The estimated time delay of approximately 20 days for the five flaring epochs was significantly shorter than previously estimated radio delays. This suggests that the $\gamma$-ray emission zone is closer to the central engine, in contrast to the radio emission zone, which is expected to be much farther away. A linear relationship between lag and magnification has been observed in the identified source and echo flares. Our results suggest that the $\gamma$-ray emission zone originates from similar regions away from the site of radio dissipation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
